Learning Label Encodings for Deep Regression

Deep regression networks are widely used to tackle the problem of predicting a continuous value for a given input. Task-specialized approaches for training regression networks have shown significant improvement over generic approaches, such as direct regression. More recently, a generic approach based on regression by binary classification using binary-encoded labels has shown significant improvement over direct regression. The space of label encodings for regression is large. Lacking heretofore have been automated approaches to find a good label encoding for a given application. This paper introduces Regularized Label Encoding Learning (RLEL) for end-to-end training of an entire network and its label encoding. RLEL provides a generic approach for tackling regression. Underlying RLEL is our observation that the search space of label encodings can be constrained and efficiently explored by using a continuous search space of real-valued label encodings combined with a regularization function designed to encourage encodings with certain properties. These properties balance the probability of classification error in individual bits against error correction capability. Label encodings found by RLEL result in lower or comparable errors to manually designed label encodings. Applying RLEL results in 10.9% and 12.4% improvement in Mean Absolute Error (MAE) over direct regression and multiclass classification, respectively. Our evaluation demonstrates that RLEL can be combined with off-the-shelf feature extractors and is suitable across different architectures, datasets, and tasks. Code is available at https://github.com/ubc-aamodt-group/RLEL_regression.

==> sections/ToDo.txt <==
Label encoding vs Label encodings

Till 5:30 PM: headpose an facial code
till 6:30 PM: age estimation plots
TIll 7:30 PM: Result section
Till 8:30 PM: Age estimation anf pilotnet
Till 9:30 PM: Dinner break
Till 11:30PM: Age estimation explanation
Till 12:30AM: Inference code for headpose and facial 
2:30AM - Background and related work
4 AM: Proposed solution

6 AM: Introduction
8 AM: Results
8 - 2 AM: Multiple passes of the paper, and address Tor's comments. 


read that Han paper that use simulated annealing to design codes
Z_i and Z_i+1 is a confusing notation. clarify what is the subscript used for 
- Proposed solution  
- Age estimatio runs. 
- Simuated annealing and autoencoder results-  not in the abstract so focus after that. 


CUDA_VISIBLE_DEVICES=1 python train.py --num-epochs 40 --transform u --dataset afad --gpus 0 --mode train --reverse-transform ex --loss smooth_ce --dist_weight 0.0 --const_weight 0.0 --init auto --initrand rand --version VF --reqgrad 0.0

CUDA_VISIBLE_DEVICES=2 python train.py --num-epochs 40 --transform u --dataset afad --gpus 0 --mode train --reverse-transform ex --loss smooth_ce --dist_weight 0.0 --const_weight 0.0 --init sim --initrand rand --version VF --reqgrad 0.0


CUDA_VISIBLE_DEVICES=0 python main.py --transform  u --reverse-transform ex --loss smooth_ce --reqgrad 0.0 --dist_weight 0.0 --const_weight 0.0 --init auto --version VFauto

RLEL2022code

RLEL2022code

mydataiitb
feb 12,1993
